FittedGenes: Domain-Aware Sewing Pattern Layout Optimization

Two-dimensional cutting and packing problems aim to arrange pieces on a larger surface without overlap while minimizing material waste. Although extensively studied in industries such as textiles, traditional nesting research assumes piece geometries are fixed. In this work, we make the garment design itself a variable of the nesting optimization: we introduce a new formulation of the sewing pattern nesting problem in which panel geometry is modified under domain-aware constraints, preserving fit while allowing appearance to vary within designer-set bounds. We present an evolutionary nesting framework that embeds these modifications directly into a genetic algorithm (GA). Two novel mutation operators are proposed: one enables splitting panels into stitchable sub-panels, and the other adjusts garment design while preserving fit. Our method is evaluated on existing irregular nesting benchmarks and a new benchmark derived from a comprehensive dataset of sewing patterns. Our experiments demonstrate that evolutionary algorithms enhanced with the proposed garment-aware mutations achieve markedly better results than versions restricted to standard permutation-based operators, demonstrating the value of integrating design flexibility into nesting optimization. Our implementation is available at https://github.com/fittedgenes/GarmentCode-Nesting.

==> supplementary-body-sub.inc <==
% supplementary-body-sub.inc % VMV 2026 submission supplementary body.
\title[Supplementary: FittedGenes]% {Supplementary Material for: FittedGenes:
Domain-Aware Sewing Pattern Layout Optimization} \author[Barlas \&
Korosteleva]{% Ayşegül Barlas\\ ETH Zürich\\ \texttt{aysegulbarlas@gmail.com}
\and Maria Korosteleva\\ Meshcapade GmbH\\ \texttt{masha@meshcapade.com}% }
%-------------------------------------------------------------------------
\begin{document} \maketitle
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%% \appendix
\renewcommand{\thesection}{\Alph{section}} \setcounter{figure}{0}
\setcounter{table}{0} \renewcommand{\thefigure}{\thesection.\arabic{figure}}
\renewcommand{\thetable}{\thesection.\arabic{table}}
%-------------------------------------------------------------------------
\section{NFP-Based Decoder Illustration} \label[app]{app:nfp-decoder}
\cref{fig:nfp-decoder} illustrates the three stages of NFP-based decoding:
computing the exterior contour of already-placed pieces, generating candidate
positions along that contour, and selecting among them according to the chosen
placement policy. \begin{figure}[t] \centering
\includegraphics[width=0.7\linewidth]{figures/placementphase.pdf}
\caption{NFP-based decoding. Top: exterior contour (red) used to compute NFPs.
Middle: candidate placements (pink). Bottom: policies on the same candidate set
--- yellow: min $F$, blue: min $\mathrm{Area}(\mathcal{B})$, pink: max overlap,
green: bottom-left.} \label{fig:nfp-decoder} \end{figure} % NOTE: Avoid forcing
floats right at the start of the supplement; this can % trigger an empty second
column on page 1 in two-column mode. %
%-------------------------------------------------------------------------
\section{Decoder Comparison} \label[app]{app:decoder}
\cref{tab:placement-policies} defines the four NFP scoring policies evaluated.
Candidate positions are generated along the evolving exterior contour of
already-placed pieces; $[x_{\min}^P, x_{\max}^P]\times[y_{\min}^P,y_{\max}^P]$
denotes the bounding box of all placed pieces and $[x_{\min}^C,
x_{\max}^C]\times[y_{\min}^C,y_{\max}^C]$ denotes the bounding box of the layout
after placing the candidate at a given position. Overlap is measured between
bounding boxes, not piece geometries. \begin{table}[t] \centering \small
\caption{Placement scoring policies~\cite{oliveira2000topos}.}
\label{tab:placement-policies} \renewcommand{\arraystretch}{1.2}
\begin{tabularx}{\linewidth}{l X} \toprule \textbf{Policy} & \textbf{Score
(minimize unless stated)} \\ \midrule Max overlap (maximize) & $\Delta x \cdot
\Delta y$, where\newline \mbox{$\Delta x = \max(0,\, \min(x_{\max}^P,
x_{\max}^C) - \max(x_{\min}^P, x_{\min}^C))$}\newline and $\Delta y$ is defined
analogously \\ Min $\mathrm{Area}(\mathcal{B})$ & $(x_{\max}^C -
x_{\min}^C)(y_{\max}^C - y_{\min}^C)$ \\ Min $F$ & $\max(x_{\max}^C -
x_{\min}^C,\; y_{\max}^C - y_{\min}^C)$ \\ Bottom left & $(y_{\min}^C,\,
x_{\min}^C)$ (lexicographic) \\ \bottomrule \end{tabularx} \end{table}
\cref{tab:decoder_policies} compares five decoder configurations evaluated on
1{,}700 GarmentCodeData patterns. NFP with minimum $\mathrm{Area}(\mathcal{B})$
achieves the highest $\eta_{\mathcal{B}}$ (65\%), while NFP + min $F$ yields the
shortest layouts (153.49\,cm); all NFP variants improve on plain BL by roughly 3
percentage points at negligible additional runtime. \begin{table*}[t] \centering
\small \caption{Decoder placement policy comparison (1{,}700 patterns).}
\label{tab:decoder_policies} \renewcommand{\arraystretch}{1.2}
\begin{tabularx}{\textwidth}{l YYYYY} \toprule \textbf{Decoder} &
$\eta_{\mathcal{B}} \uparrow$ & $F \downarrow$ & $\eta_{\mathcal{H}} \uparrow$ &
$\mathrm{Area}(\mathcal{B}) \downarrow$ & RT (s) $\downarrow$ \\ \midrule BL &
0.54 & 173.15 & 0.71 & 23,482 & 0.43 \\ NFP + BL & 0.56 & 167.11 & 0.72 & 22,441
& 0.56 \\ NFP + max overlap & 0.60 & 171.61 & 0.73 & 20,269 & 0.57 \\ NFP + min
$\mathrm{Area}(\mathcal{B})$ & \textbf{0.65} & 196.32 & \textbf{0.76} &
\textbf{19,195} & 0.60 \\ NFP + min $F$ & 0.61 & \textbf{153.49} & 0.74 & 20,249
& 0.59 \\ \bottomrule \end{tabularx} \end{table*}
%-------------------------------------------------------------------------
\section{CSX Pseudocode and Example} \label[app]{app:csx-pseudocode}
\cref{tab:csx-example} illustrates CSX with $k=1$, segment $[G,B_2]$ from $P_1$,
coupling $K=\{G,C\}$, and split $\mathcal{S}(B)=\{B_1,B_2\}$. \begin{table}[t]
\centering \footnotesize \caption{CSX on a pair of parents whose panels are
split differently ($B$, $E$, $F$ split in $P_1$; $D$, $G$ split in $P_2$). Bold
marks the panels a parent owns. Both parents' owned runs begin at the first
position, so the tie-break applies immediately: sticky lays down $P_1$'s entire
run before admitting $F$, while lexicographic takes one panel from each. Child~2
inverts the ownership map; no clash arises under the inverted map, so both
tie-breaks yield the same sequence.} \label{tab:csx-example}
\renewcommand{\arraystretch}{1.0} \setlength{\tabcolsep}{2pt}
\resizebox{\columnwidth}{!}{% \begin{tabular}{llcccccccccc} \toprule & &
\multicolumn{10}{c}{\textbf{Panel sequence}} \\ \midrule
\multirow{2}{*}{Parents} & $P_1$ & \textbf{A} & \textbf{B$_1$} & \textbf{G} &
\textbf{B$_2$} & \textbf{C} & E$_1$ & E$_2$ & D & F$_1$ & F$_2$ \\ & $P_2$ &
\textbf{F} & A & C & \textbf{D$_1$} & \textbf{E} & \textbf{D$_2$} & B & G$_1$ &
G$_2$ & \\ \midrule \multirow{2}{*}{Child 1} & Sticky & A & B$_1$ & G & B$_2$ &
C & F & D$_1$ & E & D$_2$ & \\ & Lexicographic & A & F & B$_1$ & G & B$_2$ & C &
D$_1$ & E & D$_2$ & \\ \midrule Child 2 & Both & A & C & E$_1$ & E$_2$ & D &
F$_1$ & F$_2$ & B & G$_1$ & G$_2$ \\ \bottomrule \end{tabular}% } \end{table}
%-------------------------------------------------------------------------
\section{Dart-Aware Splits} \label[app]{app:dart-splits} The split mutation
described in the main paper places its cut line at the most area-balanced
position, which is sufficient for most panels. Some garment classes, however,
carry construction constraints that a purely geometric cut may violate — most
commonly darts, which must not be bisected. As noted in the main paper, such
cases are handled by overriding the default cut-point selection per garment
class. As a proof of concept, we implement one such override here, for the dart
in pant back panels. For pant back panels, the waistline
$\gamma:[0,L]\to\mathbb{R}^2$ gives nominal split point $q=\gamma(pL)$, snapped
to dart tip $d$ if within a dart region: \[ q' = \begin{cases} q, &
q\notin\text{dart region},\\ d, & q\in\text{dart region}, \end{cases} \] and the
cut line $\{(q'_x, y)\}$ is processed by the general routine. This demonstrates
how panel-specific construction constraints can be enforced by overriding the
cut-point selection for each garment class. \begin{figure}[t] \centering
\includegraphics[width=0.8\linewidth]{figures/pantsplits.pdf} \caption{(a) Cut
at proportion $p$ intersects a dart. (b) Proportion adjusted to dart tip. (c)
Panel split along corrected line.} \label{fig:pantsplits} \end{figure}
%-------------------------------------------------------------------------
\section{Details on Mutation Analysis} \label[app]{app:mutation} This experiment
examines how the effectiveness of each mutation operator evolves over the course
of a run, complementing the aggregate analysis in the main paper with a temporal
view. The \emph{improvement rate} of an operator is the fraction of mutants it
produces that outperform their elite parent; here we track this rate separately
across early (generations 1--5), middle (generations 6--10) and late
(generations 10+) phases of the evolution. The goal is to see whether the
proposed split and design-parameter mutations remain useful throughout the
search or only contribute early. \begin{figure}[t] \centering
\includegraphics[width=\linewidth]{figures/mutation_temporal.pdf}
\caption{Temporal improvement rates by mutation type across generations.}
\label{fig:temporal} \end{figure} Improvement rates are highest in early
generations and decline as parents become fitter. Split and design parameter
mutations exhibit the strongest early improvement rates (23.5\% and 16.6\%) and
remain comparatively effective in later generations, while average fitness
impact becomes increasingly negative for all operators over time.
%------------------------------------------------------------------------- %
\section{Robustness Example} % \label[app]{app:robustness} % This section
illustrates qualitatively the compensation effect quantified in
\cref{tab:ga-vs-ne}, where Naive Evolution recovers most of its efficiency even
when rotations are disabled. We run NE on a flared skirt pattern containing
godets, once with the full operator set and once with rotations withheld, and
compare the resulting layouts (\cref{fig:hellyeah}). With rotations available,
the optimizer packs the godets compactly by flipping and splitting them. When
rotations are withheld, it reaches a comparably tight layout instead by applying
design-parameter mutations that reduce godet flare, reshaping the panels to fit
rather than reorienting them. This shows that the two operator classes offer
partially redundant routes to compact packing: geometric flexibility substitutes
for orientation flexibility when the latter is unavailable. %
\begin{figure*}[!t] % \centering % \caption{Top left: initial nested pattern.
Top right: layout using % rotations and splits to pack godets compactly. Bottom
left: no-rotation % layout using design parameter mutations to shrink godets.
Bottom right: % optimal no-rotation solution via design parameter mutations.} %
\label{fig:hellyeah} % \end{figure*}
%-------------------------------------------------------------------------
\section{ESICUP Evaluation} \label[app]{app:esicup} The ESICUP instances contain
no body or design parameters, so parametric adjustments cannot be evaluated; we
compare only configurations with and without split mutations, and omit seam
allowance. Albano and SWIM were rescaled by a factor of 0.01, and Mao by 0.02,
to match the centimetre resolution assumed by our gravitation step. Our
solutions are consistently below the best-known results, with deficits ranging
from approximately 10\% (Marques) to 23\% (SWIM). This is expected, as our
objective is not $F$ alone and the algorithm was designed for the
GarmentCodeData setting. Split mutations yield little to no improvement on
ESICUP --- in several cases slightly worsening results --- in contrast to the
clear gains observed on GarmentCodeData in the main paper's ablation results.
This discrepancy underscores the limitations of evaluating garment-specific
operators on general nesting instances and highlights the importance of
GarmentCodeData as a more appropriate benchmark. \begin{table*}[t] \centering
\small \caption{Best and average performance per ESICUP pattern and
configuration.} \label{tab:best_avg_summary_all}
\renewcommand{\arraystretch}{1.2} \setlength{\tabcolsep}{3pt}
\begin{tabularx}{\textwidth}{l l YYYYYY} \toprule Pattern & Config & Best
$\eta_{\mathcal{B}} \uparrow$ & Avg $\eta_{\mathcal{B}} \uparrow$ & Best $F
\downarrow$ & Avg $F \downarrow$ & Best $\Phi \uparrow$ & Avg $\Phi \uparrow$ \\
\midrule Albano & w/o splits & \textbf{81.21} & \textbf{79.55} & \textbf{117.62}
& 113.45 & \textbf{1.542} & \textbf{1.513} \\ & w/ splits & 80.74 & 78.79 &
126.40 & \textbf{113.02} & 1.533 & 1.504 \\ Dagli & w/o splits & 76.96 & 75.16 &
\textbf{66.84} & \textbf{69.97} & \textbf{1.603} & \textbf{1.577} \\ & w/ splits
& \textbf{77.10} & \textbf{75.34} & 68.07 & 71.77 & 1.590 & 1.574 \\ Mao & w/o
splits & 75.45 & 72.94 & \textbf{40.34} & \textbf{43.78} & 1.652 & 1.620 \\ & w/
splits & \textbf{76.93} & \textbf{73.47} & 42.30 & 44.43 & \textbf{1.659} &
\textbf{1.624} \\ Marques & w/o splits & \textbf{83.52} & \textbf{81.87} &
\textbf{83.26} & \textbf{89.26} & \textbf{1.627} & \textbf{1.596} \\ & w/ splits
& 82.91 & 80.67 & 88.97 & 91.45 & 1.594 & 1.578 \\ SHIRTS & w/o splits &
\textbf{77.68} & 76.36 & 71.03 & 72.66 & 1.599 & 1.582 \\ & w/ splits & 78.26 &
\textbf{76.52} & \textbf{70.42} & \textbf{72.63} & \textbf{1.607} &
\textbf{1.584} \\ SWIM & w/o splits & 64.91 & 63.26 & \textbf{69.56} &
\textbf{71.59} & 1.475 & 1.454 \\ & w/ splits & \textbf{65.84} & \textbf{63.71}
& 69.82 & 72.65 & 1.481 & \textbf{1.455} \\ TROUSERS & w/o splits & 81.31 &
\textbf{79.30} & 274.02 & \textbf{283.77} & \textbf{1.112} & \textbf{1.084} \\ &
w/ splits & \textbf{81.34} & 78.69 & \textbf{275.01} & 283.15 & 1.110 & 1.079 \\
\bottomrule \end{tabularx} \end{table*}
%-------------------------------------------------------------------------
\section{Configuration Parameters} \label[app]{app:config}
Tables~\ref{tab:config-core}--\ref{tab:config-rot} list the algorithmic
configuration used in our experiments. Population composition weights are
reported separately for the two main configurations evaluated: GA, in which all
four components are weighted uniformly, and NE, which disables the offspring
slot and re-allocates its mass to mutants. Mutation operation weights are
uniform---each enabled operator carries weight $1$---and ablation runs disable
specific operators by setting their weight to zero. Only parameters that affect
algorithm behaviour and reproducibility are reported; system-level settings
(file paths, logging, multithreading) are omitted. \begin{table}[t] \centering
\footnotesize \caption{Algorithm configuration (core and constraints).}
\label{tab:config-core} \setlength{\tabcolsep}{3pt}
\renewcommand{\arraystretch}{1.1} \begin{tabularx}{\columnwidth}{@{}lX@{}}
\toprule Parameter & Value \\ \midrule \textit{Core algorithm} & \\ Decoder I &
NFP \\ Fitness metric & \texttt{bb\_with\_rest\_length} \\ Crossover &
\texttt{cross\_stitch\_oxk} \\ \addlinespace \textit{Container and physical
constraints} & \\ Container width [cm] & 800 \\ Container height [cm] & 140 \\
Seam allowance [cm] & 1.0 \\ Samples per edge & 7 \\ \bottomrule \end{tabularx}
\end{table} \begin{table}[t] \centering \footnotesize \caption{Algorithm
configuration (GA/NE and operator weights).} \label{tab:config-ga}
\setlength{\tabcolsep}{3pt} \renewcommand{\arraystretch}{1.1}
\begin{tabularx}{\columnwidth}{@{}lX@{}} \toprule Parameter & Value \\ \midrule
\textit{Genetic algorithm} & \\ Population size & 100 \\ Number of generations &
20 \\ Mutation rate & 0.2 \\ Force mutation on crossover & false \\
Zero-generation rotations & true \\ \addlinespace \textit{Population composition
weights} & (elites / offspring / mutants / randoms) \\ \quad GA configuration &
$0.25\,/\,0.25\,/\,0.25\,/\,0.25$ \\ \quad NE configuration &
$0.25\,/\,0\,/\,0.50\,/\,0.25$ \\ \addlinespace \textit{Mutation operation
weights} & \\ Enabled operators$^{\ast}$ & $1$ (uniform) \\ \bottomrule
\end{tabularx} \vspace{0.25em} {\footnotesize\itshape $^{\ast}$Operators
considered: rotate, swap, inversion, insertion, scramble, split, design
parameters. Ablation studies disable individual operators by setting the
corresponding weight to zero.} \end{table} \begin{table}[t] \centering
\footnotesize \caption{Algorithm configuration (decoder and fitness).}
\label{tab:config-decoder} \setlength{\tabcolsep}{3pt}
\renewcommand{\arraystretch}{1.1} \begin{tabularx}{\columnwidth}{@{}lX@{}}
\toprule Parameter & Value \\ \midrule \textit{Decoder-specific} & \\ Preserve
holes & true \\ NFP gravitate & true \\ NFP edge samples & 0 \\ Gravitate once &
false \\ Gravitate step & 1 \\ Sort by & hull area \\ \addlinespace
\textit{Fitness weights} & \\ Bounding-box weight $w_{\text{bb}}$ & 0.5 \\
Concave-hull weight $w_{\text{cc}}$ & 0.5 \\ Rest penalty & $1\times10^{-3}$ \\
\bottomrule \end{tabularx} \end{table} \begin{table}[t] \centering \footnotesize
\caption{Algorithm configuration (split/design, stopping, and hull).}
\label{tab:config-split} \setlength{\tabcolsep}{3pt}
\renewcommand{\arraystretch}{1.1} \begin{tabularx}{\columnwidth}{@{}lX@{}}
\toprule Parameter & Value \\ \midrule \textit{Split and design parameters} & \\
OX $k$ & 1 \\ Number of splits & 1 \\ Split lower bound & 0.3 \\ Split upper
bound & 0.7 \\ Symmetric splits & false \\ Allow recursive splits & false \\
Weight by bbox & false \\ Parameter-change margin & 0.6 \\ Swap-mutation $k$ &
--- \\ \addlinespace \textit{Dynamic stopping} & \\ Enable dynamic stopping &
true \\ Early-stop window & 10 \\ Early-stop tolerance & 0.01 \\ Enable
extension & false \\ Extend window & 10 \\ Extend threshold & 0.1 \\ Max
generations & 20 \\ \addlinespace \textit{Concave hull} & \\ Hull trim ratio &
10 \\ Interior sample spacing & 5 \\ Boundary sample spacing & 3 \\ Snap & false
\\ Snap tolerance & 0.1 \\ \bottomrule \end{tabularx} \end{table}
\begin{table}[t] \centering \footnotesize \caption{Algorithm configuration
(rotations).} \label{tab:config-rot} \setlength{\tabcolsep}{3pt}
\renewcommand{\arraystretch}{1.1} \begin{tabularx}{\columnwidth}{@{}lX@{}}
\toprule Parameter & Value \\ \midrule \textit{Rotations} & \\ Enable rotations
& true \\ Allowed rotations & $\{0^{\circ},\,180^{\circ}\}$ \\ \bottomrule
\end{tabularx} \end{table}
%-------------------------------------------------------------------------
\section{Additional Experiments} \label[app]{app:operators} Tables~1 and~2 of
the main paper report performance averaged over the benchmark, capturing how the
operators perform on aggregate. Here we give single-pattern case studies that
expose the underlying mechanisms: how the search adapts when rotation mutations
are turned off and where their absence becomes disqualifying (this appendix,
``Behavior of Rotation Mutations''), how split mutations trade strip length
against utilisation in line with the weak $\eta_{\mathcal{B}}$--$F$ correlation
discussed in the main paper (this appendix, ``Splits and the Length--Utilisation
Trade-off''), and how a single run can improve $\Phi$ through strip shortening
alone (\cref{app:qualitative}). \subsection{Behavior of Rotation Mutations}
\label[app]{app:operators-rotations} The aggregate comparison in the main paper
includes an NE configuration with rotations disabled, which performs only
modestly worse then the full configuration. This understates the role of
rotation mutations, which we examine here on individual patterns. The behaviour
is two-sided: in most cases the algorithm adapts gracefully to their removal,
but in some cases rotations are not merely helpful but a requirement for
feasibility. \paragraph*{When rotations are necessary.} Under fixed container
sizes, the absence of rotation mutations can render layouts infeasible entirely,
as illustrated in \cref{fig:0iqnorot}. \begin{figure*}[t] \centering
\includegraphics[width=\linewidth]{figures/rotated0iq.pdf} \caption{Impact of
rotations on a single pattern. Without rotations (top): $F = 918.39$\,cm. With
rotations (bottom): $F = 444.57$\,cm --- here rotations are not an incremental
improvement but a feasibility requirement.} \label{fig:0iqnorot} \end{figure*}
\paragraph*{Graceful adaptation.} \label[app]{app:graceful-adaptation} A
side-effect of the no-rotations configuration is the amplified contribution of
design-parameter mutations (\cref{fig:norotfreqweighted}, compared with the main
paper's mutation-effectiveness figure): without rotation mutations, the fixed
budget effectively reallocates to the remaining operators, boosting the impact
of design-parameter changes and demonstrating that the algorithm compensates
robustly for missing operators. This also illustrates a broader principle:
over-diversifying mutation types dilutes the most effective ones, while
over-reducing them restricts exploration. \begin{figure*}[t] \centering
\includegraphics[width=\linewidth]{figures/norotfwg.png} \caption{Mutation
effectiveness for NE without rotations. \emph{Left:} mean fitness gain
conditional on success. \emph{Right:} frequency-weighted gain per run.}
\label{fig:norotfreqweighted} \end{figure*} \Cref{fig:hellyeah2} makes this
concrete on a single pattern. When rotations are available, the algorithm packs
the godets compactly via rotate and split mutations; when rotations are removed,
it instead exploits design-parameter mutations to shrink the offending pieces,
arriving at a competitive no-rotation layout through a different route.
\begin{figure*}[t] \centering
\includegraphics[width=0.7\linewidth]{figures/hellyeahcombined.pdf}
\caption{Compensating for missing operators on a single pattern. \emph{Top
left:} initial nested pattern. \emph{Top right:} layout using rotations and
splits to pack the godets compactly. \emph{Bottom left:} intermediate
no-rotation layout, with design-parameter mutations shrinking the godets.
\emph{Bottom right:} final no-rotation solution.} \label{fig:hellyeah2}
\end{figure*} \subsection{Splits and the Length--Utilisation Trade-off}
\label[app]{app:operators-splits} Split mutations enlarge the search space by
allowing panels to be subdivided into stitchable pieces. This can improve
utilisation $\eta_{\mathcal{B}}$ by unlocking tighter layouts, but may also
increase strip length $F$ because additional seams introduce geometric overhead
and reduce packing flexibility elsewhere. \cref{fig:splitsexample} illustrates
the trade-off between $F$ and $\eta_{\mathcal{B}}$. \begin{figure*}[t]
\centering
\includegraphics[width=0.7\linewidth]{figures/nicesplitsandrestlength.pdf}
\caption{Without splits: $F = 97.38$\,cm, $\eta_{\mathcal{B}} = 71.72\%$, $\Phi
= 1.60$. With splits: $F = 148.98$\,cm, $\eta_{\mathcal{B}} = 86.22\%$, $\Phi =
1.68$. The split layout is 51\,cm longer but achieves ${\sim}15\%$ higher
$\eta_{\mathcal{B}}$, illustrating the trade-off between the two components of
$\Phi$.} \label{fig:splitsexample} \end{figure*} \subsection{Layout Evolution
Across Generations} \label[app]{app:qualitative}
\cref{fig:example_evolutionary_progress_2} shows a second layout evolving across
generations, complementing the example in the main paper. Here $\Phi$ improves
almost entirely by shortening the strip rather than by tightening the packing:
$F$ falls from $446.40$\,cm to $134.78$\,cm while $\eta_{\mathcal{B}}$
\emph{decreases} from $79.61\%$ to $73.22\%$, ending at $\Phi = 1.56$. Together
with \cref{fig:splitsexample}, this shows that the objective admits
qualitatively different routes to comparable gains, and that utilisation alone
is not a reliable proxy for layout quality. \begin{figure}[t] \centering
\includegraphics[width=\linewidth]{figures/evolutionprogress2_vert.pdf} % (if
this triggers 'Dimension too large', re-export/crop the PDF) \caption{A layout
where $\Phi$ improves by shortening the strip rather than by raising utilization
(stacked top to bottom, early to final). From the first generation to the last,
$F$ falls from $446.40$\,cm to $134.78$\,cm while $\eta_{\mathcal{B}}$
\emph{falls} from $79.61\%$ to $73.22\%$: the shorter layout leaves
proportionally more empty area inside its bounding box, but the $311.62$\,cm
reduction in $F$ contributes $+0.39$ to $\Phi$ against only $-0.06$ lost to fill
rate. The large panels are downscaled by design-parameter mutations in the later
generations.} \label{fig:example_evolutionary_progress_2} \end{figure}
%-------------------------------------------------------------------------
\bibliographystyle{eg-alpha-doi} \bibliography{bibliography} \end{document}


==> svg-inkscape/0iqnorot_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.4 (e7c3feb1, 2024-10-09), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file '0iqnorot_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{691.0645752bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.15447335)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{0iqnorot_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/evolutionprogress_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.4 (e7c3feb1, 2024-10-09), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'evolutionprogress_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{512.07716574bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.63692151)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{evolutionprogress_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/example3_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.4 (e7c3feb1, 2024-10-09), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'example3_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{473.74712126bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.72761556)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{example3_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/hellyeahcombined_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.4 (e7c3feb1, 2024-10-09), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'hellyeahcombined_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{327.5822707bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.86030329)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{hellyeahcombined_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/metrics_correlation_d65f4688_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.4 (e7c3feb1, 2024-10-09), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'metrics_correlation_d65f4688_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{636.40216064bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.78124246)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{metrics_correlation_d65f4688_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/modifications_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.4 (e7c3feb1, 2024-10-09), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'modifications_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1015.75405884bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.44430286)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{modifications_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/mutation_temporal_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.4 (e7c3feb1, 2024-10-09), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'mutation_temporal_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{856.36157227bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.50444257)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{mutation_temporal_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/nicesplitsandrestlength_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.4 (e7c3feb1, 2024-10-09), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'nicesplitsandrestlength_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{264.17248535bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.40109109)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{nicesplitsandrestlength_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/pantsplits_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.4 (e7c3feb1, 2024-10-09), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'pantsplits_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{3883.01992341bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.46658383)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{pantsplits_svg-tex.pdf}}%
    \put(0.11153076,0.00605854){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(a)\end{tabular}}}}%
    \put(0.46051785,0.00729444){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(b)\end{tabular}}}}%
    \put(0.83543505,0.00897743){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(c)\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/placementphase_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.4 (e7c3feb1, 2024-10-09), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'placementphase_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{267.40898895bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,2.46194283)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{placementphase_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/rotated0iq_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.4 (e7c3feb1, 2024-10-09), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'rotated0iq_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{691.88575745bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.35467696)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{rotated0iq_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> test.inc <==
% FittedGenes-body-sub.inc % VMV 2026 submission body. Bibliography:
eg-alpha-doi (alpha labels). % Ported from GCPR/LNCS draft; citation commands
updated for EG style. \title[FittedGenes: Domain-Aware Sewing Pattern Layout
Optimization]% {FittedGenes: Domain-Aware Sewing Pattern Layout Optimization} %
Deanonymized (final): replace the placeholders below with the real author list.
% Short author is used in headers/PDF metadata. \author[Barlas \& Korosteleva]{%
Ayşegül Barlas\\ ETH Zürich\\ \texttt{aysegulbarlas@gmail.com} \and Maria
Korosteleva\\ Meshcapade GmbH\\ \texttt{masha@meshcapade.com}% }
%-------------------------------------------------------------------------
\begin{document} \setcounter{secnumdepth}{3} % number down to \subsubsection,
but not \paragraph (avoids 2.0.0.1 headings) \maketitle
%-------------------------------------------------------------------------
\begin{abstract} Two-dimensional cutting and packing problems aim to arrange
pieces on a larger surface without overlap while minimizing material waste.
Although extensively studied in industries such as textiles, traditional nesting
research assumes piece geometries are fixed. In this work, we make the garment
design itself a variable of the nesting optimization: we introduce a new
formulation of the sewing pattern nesting problem in which panel geometry is
modified under domain-aware constraints, preserving fit while allowing
appearance to vary within designer-set bounds. We present an evolutionary
nesting framework that embeds these modifications directly into a genetic
algorithm (GA). Two novel mutation operators are proposed: one enables splitting
panels into stitchable sub-panels, and the other adjusts garment design while
preserving fit. Our method is evaluated on existing irregular nesting benchmarks
and a new benchmark derived from a comprehensive dataset of sewing patterns. Our
experiments demonstrate that evolutionary algorithms enhanced with the proposed
garment-aware mutations achieve markedly better results than versions restricted
to standard permutation-based operators, demonstrating the value of integrating
design flexibility into nesting optimization. Our implementation is available at
\url{https://github.com/fittedgenes/GarmentCode-Nesting}. \begin{CCSXML}
<ccs2012>
  <concept>
    <concept_id>10010147.10010178.10010179</concept_id>
    <concept_desc>Computing methodologies~Search methodologies</concept_desc>
    <concept_significance>500</concept_significance>
  </concept>
  <concept>
    <concept_id>10010147.10010178.10010216</concept_id>
    <concept_desc>Computing methodologies~Genetic algorithms</concept_desc>
    <concept_significance>300</concept_significance>
  </concept>
  <concept>
    <concept_id>10010405.10010462.10010463</concept_id>
    <concept_desc>Applied computing~Operations research</concept_desc>
    <concept_significance>300</concept_significance>
  </concept>
</ccs2012>
\end{CCSXML} \ccsdesc[500]{Computing methodologies~Search methodologies}
\ccsdesc[300]{Computing methodologies~Genetic algorithms} \ccsdesc[300]{Applied
computing~Operations research} \printccsdesc \end{abstract} \begin{keywords}
Irregular nesting, Computational garments, Evolutionary optimization
\end{keywords}
%-------------------------------------------------------------------------
\section{Introduction} \label{sec:intro} Fabric waste is a significant and
well-documented problem in garment production, with cutting-stage losses
consistently estimated at 10--30\% of total material \cite{akter2022, cao2022,
deSilva2023}. Minimizing this waste is the central concern of two-dimensional
irregular nesting: given the panels of a sewing pattern, the goal is to arrange
them on a fixed-width fabric strip without overlap, minimizing the length of
material consumed. In this work, we use the following definition of a sewing
pattern: it is a set of 2D panels --- flat fabric pieces --- that, when cut and
assembled, form a three-dimensional garment. Each panel is a planar region
bounded by straight edges and smooth curves. Despite decades of research
\cite{bennell2008, guo2022}, all existing nesting formulations share a common
assumption: panel geometry is fixed. The problem is treated as purely downstream
--- given a set of shapes, find the best layout. In practice, however, garment
panels are not immutable. A panel may be split into stitchable sub-panels, and
design parameters such as length, flare, or neckline depth may be adjusted
without compromising fit. These modifications are routinely made by sewists to
reduce waste, yet they have never been incorporated into nesting optimization.
We introduce shape-modifiable nesting, a generalization in which panel geometry
is a variable of the optimization rather than a fixed input. Building on the
GarmentCode parametric pattern framework~\cite{korosteleva2023}, we propose two
domain-aware modification operators: panel splits that introduce stitchable
seams, and parametric adjustments that alter panel geometry while preserving
fit. Throughout, we hold to an explicit contract: \emph{fit is preserved,
appearance is deliberately variable within designer-set bounds}. Body
measurements never enter the search space, so every layout we return fits the
same wearer, as a variant of the input design rather than a reproduction of it.
We embed these operators into a genetic algorithm alongside a novel
variable-length crossover operator. This formulation also requires rethinking
the objective; we propose a generalized policy-based objective that accommodates
different notions of usable fabric. We evaluate our method on 98 patterns from
the GarmentCodeData dataset~\cite{korosteleva2024}, which we propose as a new
benchmark for garment nesting research, as well as on the standard
ESICUP~\cite{esicup2025} instances. We find that on this problem naive evolution
without offspring outperforms full genetic algorithms, implying a rugged
loss-landscape. \section{Related Work} \paragraph*{Irregular nesting.}
Two-dimensional irregular nesting has been studied extensively in operations
research~\cite{bennell2008, guo2022}. Constructive heuristics based on
bottom-left placement~\cite{chazelle1983} and no-fit polygons~\cite{art1966}
remain the dominant decoding layer, with TOPOS~\cite{oliveira2000topos}
establishing the placement scoring policies, one of which we adopt here.
Metaheuristic sequence optimizers — genetic algorithms~\cite{ jakobs1996},
simulated annealing~\cite{dowsland1995}, and tabu search~\cite{blazewicz1993} —
are typically layered on top, with GAs particularly suited to permutation-based
sequencing. At the local search level, Gomes and Oliveira~\shortcite{gomes2002}
proposed a 2-exchange heuristic over panel permutations, iteratively swapping
pairs to improve layout quality; we use this as a direct baseline. More
recently, matheuristic hybrids~\cite{fang2024, liu2023} and exact MIP
formulations~\cite{lastra2024} have been proposed, though the latter remain
limited to small instances with translation-only placement. A common limitation
across all of these approaches is the assumption that panel geometry is fixed:
nesting is treated as a purely downstream task given an immutable set of shapes.
We challenge this assumption in our work. \paragraph*{Sustainable garment
design.} Work on computational sustainability in fashion has largely remained
separate from nesting research. Zero-waste CAD systems~\cite{zhang2024} enforce
waste-free constraints through linked pattern edits, while
Bigger~\shortcite{bigger2021} uses a GA to optimise design parameters for
circularity, measuring fitness by total panel surface area rather than layout
efficiency. Qi~\shortcite{qi2025} formulates garment upcycling as a
discrete-continuous optimization problem, maximizing seam reuse when
reassembling a source garment. Niinim{\"a}ki~\shortcite{niinimaki2022} surveys
the disconnect between zero-waste fashion design and C\&P optimization, noting
that the two traditions have yet to be integrated. Our work directly addresses
this gap by embedding design modifications into the nesting loop itself.
\paragraph*{Benchmarks.} Empirical evaluation of irregular nesting relies almost
entirely on the 19 ESICUP instances~\cite{esicup2025}, of which only 7
correspond to garments — too few to capture the geometric diversity of real
sewing patterns. We propose to use a curated subset of
GarmentCodeData~\cite{korosteleva2024}, a large-scale dataset of parametrically
generated sewing patterns, as a richer benchmark for garment nesting research.
\section{Problem Formulation} \label{sec:problemdef} \subsection{Notation and
Setup} Let $\mathcal{P} = \{p_1, \ldots, p_n\}$ be a set of $n$ garment panels —
planar pieces with potentially curved boundaries — to be translated and rotated
by a set of allowed angles $\mathcal{O}_i$ without overlap on a rectangular
fabric strip $R$ of fixed width $W$ and unbounded length. Prior to nesting, each
panel is expanded uniformly to incorporate a global seam allowance and then
linearized by replacement with an approximating polygon. Let $T =
\bigcup_{i=1}^n p_i$ denote the union of all placed panels $p_i \subseteq R$,
which are required to be pairwise non-overlapping and fully contained within
$R$. In standard 2D irregular strip packing, the objective is to minimize the
occupied strip length $F = \max_x T - \min_x T$. This formulation treats panel
geometry as immutable and assumes all fabric to the left of the rightmost placed
panel constitutes the used region. This makes minimizing $F$ equivalent to
maximizing the fill rate $\eta = \text{Area}(T) / (W \cdot F)$. We depart from
both assumptions. \subsection{Shape-Modifiable Nesting} We introduce a
generalization in which panels may be modified prior to placement, subject to
domain-aware feasibility constraints. Formally, each panel $p_i$ allows a set of
\emph{admissible modifications} $\mathcal{M}_i$. Applying $M_i \in
\mathcal{M}_i$ to $p_i$ yields a modified panel set $P'_i = M_i(p_i)$, which may
contain one or more sub-panels. Two modification types are considered:
\begin{itemize} \item \textbf{Splits.} A panel $p_i$ is divided along a cut line
into two sub-panels $\{p'_{i,1}, p'_{i,2}\}$, subject to construction
constraints --- cuts must not bisect darts, and skirt cuts run parallel to the
hemline normal. A dart-aware split example (pant back panels) is provided in the
supplementary material. The sub-panels are placed independently and later
stitched to reconstruct $p_i$; the reconstructed panel has the same outline as
$p_i$, so a split changes where seams fall in the finished garment but not its
silhouette. A sub-panel produced by a split is not itself a candidate for
further splitting (\cref{sec:mutation}). \item \textbf{Parametric adjustments.}
GarmentCode decouples \emph{body parameters} — measurements such as height,
waist, and hip circumference that encode the wearer's fit — from \emph{design
parameters} — stylistic choices such as skirt flare, hem length, or neckline
depth that govern panel geometry without affecting how the garment fits the
body. Holding body parameters fixed while varying design parameters within
user-specified bounds therefore changes panel shape in a fit-preserving way,
without introducing additional seams. In this case, $P'_i = \{p'_i\}$ is a
singleton set containing the reshaped panel. \end{itemize} The fit/appearance
contract of \cref{sec:intro} is thus enforced structurally: splits leave fit and
silhouette untouched and change only seam placement, while parametric
adjustments leave fit untouched but do change appearance by construction --- a
skirt with reduced flare is visibly a narrower skirt. The admissible set
$\mathcal{M}_i$ is therefore not a fixed property of a panel but a
designer-authored statement of how far the garment may drift from its input; the
bounds used in our experiments are given in \cref{sec:mutation}. The placed
region is then $T = \bigcup_i \bigcup_{p' \in P'_i} p'$, and the full constraint
set is: \begin{align} p'_{i,k} \cap p'_{j,\ell} &= \emptyset \quad \forall\,
(i,k) \neq (j,\ell), \\ p'_{i,k} &\subseteq R \quad \forall\, i, k, \\
\theta_{i,k} &\in \mathcal{O}_i \quad \forall\, i, k, \\ P'_i &= M_i(p_i),\quad
M_i \in \mathcal{M}_i \quad \forall\, i, \end{align} where $p'_{i,k}$ denotes
the $k$-th sub-panel of modified panel $i$ at orientation $\theta_{i,k}$.
Constraints~(1)--(2) enforce non-overlap and containment; (3) restricts
rotations to grain-line-compatible orientations $\mathcal{O}_i \subseteq
\{0^\circ, 180^\circ\}$ permitted for panel $p_i$; (4) couples layout and shape
decisions. Example modifications are shown in \cref{fig:modifications}.
\begin{figure}[H] \centering % Regenerate from SVG via Inkscape (requires
-shell-escape enabled in latexmkrc)
\includesvg[width=0.9\linewidth]{figures/modifications} \caption{Examples of the
two proposed panel modifications: \textbf{splits} (left) and \textbf{parametric
adjustments} -- flare parameter adjusted from 0.75 (top-right) to 0.25
(bottom-right).} \label{fig:modifications} \end{figure} \subsection{Policy-Based
Objectives}\label{subsec:fitness} The second generalization concerns what region
of the strip counts as \emph{used}. In classical strip packing, the used region
is implicitly the full-width rectangle $[\min_x T,\, \max_x T] \times [0, W]$,
so minimizing $F$ and maximizing $\eta$ are interchangeable. This reflects
industrial marker making, where a single guillotine cut terminates the layout.
In other sewing contexts like home sewing, where fabric is purchased in finite
quantities, the relevant waste is determined by the geometry of the placed
pieces rather than a cut line. Irregularly shaped offcuts within the layout
boundary may remain reusable, and the strip formulation systematically
misclassifies them as waste. We instead define the used region via a
\emph{policy} $\pi$, a mapping $\pi(T, R) = U$ satisfying
$T\subseteq~U\subseteq~R$. Three natural choices of policy $\pi$ arise, each
inducing a corresponding utilization $\eta_\pi =
\frac{\mathrm{Area}(T)}{\mathrm{Area}(U_\pi)}$. The \emph{strip} policy sets $U
= [\min_x T,\, \max_x T] \times [0, W]$, yielding $\eta_{\mathcal{S}} =
\mathrm{Area}(T)/(F \cdot W)$. The \emph{bounding box} policy sets $U =
\mathcal{B}(T)$, the axis-aligned enclosure of all placed pieces, yielding
$\eta_{\mathcal{B}} = \mathrm{Area}(T)/\mathrm{Area}(\mathcal{B}(T))$. The
\emph{concave hull} policy sets $U = \mathcal{H}_\alpha(T)$, a tight non-convex
enclosure that excludes boundary voids from the used region, yielding
$\eta_{\mathcal{H}} = \mathrm{Area}(T)/\mathrm{Area}(\mathcal{H}_\alpha(T))$. %
Generally, we denote the fill rate under policy $\pi$ as: % \begin{equation} %
\eta_\pi = \frac{\mathrm{Area}(T)}{\mathrm{Area}(U_\pi)}. % \end{equation} The
strip policy reduces $\eta_\pi$ to the classical fill rate. The bounding box and
concave hull policies yield strictly tighter estimates of effective waste,
excluding contiguous offcuts that remain reusable. \subsection{Generalized
Objective} In standard strip packing, $\mathrm{Area}(T)$ is constant and $U$ is
always the full-width strip up to $F$, so minimizing $F$ and maximizing
$\eta_{\mathcal{S}}$ are equivalent. Our formulation breaks this equivalence in
two ways. First, replacing the strip with a tighter policy $\pi$ decouples the
two metrics even under fixed geometry, since the used area now depends on the
shape of the layout rather than solely on $F$. Second, shape modifications cause
$\mathrm{Area}(T)$ itself to vary, so the two objectives can diverge. Therefore,
we adopt a combined objective that captures both dimensions: \begin{equation}
\Phi = \eta_{\pi} + \frac{L_{\max} - F}{L_{\max}} \end{equation} where
$\eta_{\pi}$ is the fill rate under a chosen placement policy $\pi$ and $F$ is
the occupied strip length. As a finite container length is required for
computation, we bound the strip by $L_{\max}$, chosen large enough that it does
not act as a binding constraint in practice. Since $L_{\max}$ is not an
intrinsic problem quantity, the term $1/L_{\max}$ acts as an implicit weight on
$F$ relative to $\eta_{\pi}$; in our experiments we set $L_{\max} = 800$~cm. The
generalized problem is then: \begin{equation} \max_{M_1, \ldots, M_n,\;
\theta,\; \sigma} \;\Phi \quad \text{subject to } (1)\text{--}(4),
\end{equation} where $\sigma$ denotes the placement sequence and all feasibility
constraints are enforced per sub-panel after modification. \section{Method}
\label{sec:method} We frame garment nesting as an evolutionary search over
structured sewing pattern representations. Solutions are encoded as chromosomes
in a genetic algorithm, where genes are garment panels carrying shape, rotation,
and placement order. Each chromosome also carries GarmentCode design parameters,
enabling the search to explore geometric variations alongside spatial
rearrangements. The initial population is seeded with randomly generated
chromosomes. In each generation, an elite pool of parents produces new
individuals through two non-deterministic mechanisms: \textit{mutations}, where
a single parent's chromosomes undergo a random change (\cref{sec:mutation}), and
\textit{crossover}, where a pair of parents' genes are recombined
(\cref{sec:crossover}). We additionally consider a simpler variant without
crossovers: Naive Evolution (NE) that produces all non-elite offspring through
mutation alone. To maintain genetic diversity, a fraction of randomly generated
chromosomes is also introduced in each generation, in both evolution modes.
Fitness values of the child population are computed by decoding the chromosomes
into 2D layouts using the constructive heuristics described in
\cref{sec:decoders}. This involves extracting spatial descriptors (piece areas,
bounding box, concave hull, and strip length). The highest-fitness individuals
from the new population and the elite parent pool are then chosen as the next
generation's elite parents. After a specified number of generations, the
highest-fitness individual is selected as the final solution. The full
evolutionary loop is detailed in \cref{sec:evolutionary-loop}, and the pipeline
is visualized in \cref{fig:gaflow}. We choose the bounding box policy for fill
rate evaluation in the fitness function: it is inexpensive to compute and
corresponds most closely to the classical notion of fill rate (a rectangular
used region), while concave-hull evaluation is substantially more
computationally expensive. Experiments additionally indicate high level of
correlation between these two options (\cref{paragraph:correlation-analysis}).
Accordingly, individuals are evaluated with $\Phi = \eta_{\mathcal{B}} +
(L_{\max}-F)/L_{\max}$ as defined in \cref{sec:problemdef}; we still log
$\eta_{\mathcal{H}}$ for analysis. \begin{figure}[t] \centering %
\includegraphics[width=\linewidth]{figures/gaflow.png}
\includegraphics[width=\linewidth]{figures/recoloured_diagram_plain.pdf} %
\includesvg[width=\linewidth]{svg-inkscape/recoloured_diagram.svg}
\caption{Overview of the evolutionary nesting pipeline.} \label{fig:gaflow}
\end{figure} \subsection{Decoder} \label{sec:decoders} The decoder transforms a
chromosome into a concrete 2D layout within a rectangular fabric container. We
implement two constructive decoders: the Bottom-Left
heuristic~\cite{chazelle1983} and an NFP-based decoder
following~\cite{oliveira2000topos}, which places each piece at the
highest-scoring position along the evolving exterior contour. Additional decoder
details (including the NFP contour construction and scoring-policy comparison)
are provided in \cref{app:nfp-decoder}. We use NFP with minimum
$\mathrm{Area}(\mathcal{B})$ as the placement scoring policy, as it achieves the
highest $\eta_{\mathcal{B}}$ across all configurations evaluated on 1{,}700
GarmentCodeData patterns; further policy comparison and definitions are provided
in \cref{app:decoder}. \subsection{Crossover} \label{sec:crossover} A chromosome
is a permutation of the panel set, where each panel has a unique identifier.
Standard crossovers (Partially Mapped Crossover (PMX)~\cite{goldberg1985}, Order
Crossover (OX)~\cite{davis1985}) are insufficient because chromosomes carry two
additional constraints: \paragraph*{Split Integrity.} For every root panel $r$
with subpanel set $\mathcal{S}(r)$, the child must inherit either the unsplit
root or the complete subpanel set from one parent: \[ C \cap \mathcal{S}(r)
\;\in\; \bigl\{ \{r\},\; \mathcal{S}(r) \cap P_1,\; \mathcal{S}(r) \cap P_2
\bigr\}. \] \paragraph*{Design Parameter Consistency.} A design parameter $d$
affects a set of panels $\mathcal{P}_d$ that share seams whose geometry depends
on $d$. If the two parents assign different values to $d$, mixing panels from
$\mathcal{P}_d$ across parents would produce mismatched seam geometries.
Therefore, all panels in $\mathcal{P}_d$ must be inherited from the same parent.
This constraint is transitive: if panels $p_i$ and $p_j$ are coupled by one
parameter, and $p_j$ and $p_k$ by another, then $p_i$, $p_j$, and $p_k$ must all
come from the same parent --- otherwise $p_j$ would have inconsistent geometry
with both neighbours. Formally, we build a conflict graph where $(p_i, p_j)$ is
an edge if the parents disagree on some parameter $d$ with $p_i, p_j \in
\mathcal{P}_d$, and require each connected component $K$ to be inherited
entirely from one parent: \[ K \subseteq P_1 \quad \text{or} \quad K \subseteq
P_2. \] We propose \emph{Cross-Stitch Crossover} (CSX), a novel OX variant
satisfying both constraints. $k$ contiguous segments are selected from
Parent~1's root-order sequence; every root therein (plus its
consistency-closure) is assigned to Parent~1 in an ownership map, the rest to
Parent~2. The child is built by weaving both parents' contributions in parallel
under two clash-resolution modes: \textbf{Sticky} (adopt the entire contiguous
run from Parent~1 on a clash) and \textbf{Lexicographic} (alternate one panel
from each parent). A complementary child is produced by flipping the ownership
map. Full pseudocode and a worked example are provided in the supplementary
material. \subsection{Mutation} \label{sec:mutation} Mutations act on a single
chromosome to introduce variation and escape local optima. Two classes are
employed: standard permutation-based operators (swap, inversion, insertion, and
scramble~\cite{davis1991}) and novel \emph{panel mutations}. Panel mutations
modify panel geometry or composition, opening search space regions inaccessible
to permutation operators. The simplest is \textbf{rotation}:
$\textsc{Rotate}(p_i,\theta) = (p_i,\theta')$, $\theta' \in \mathcal{O}_i$. More
advanced mutations exploit garment semantics. Here inversion is the classical
permutation operator~\cite{davis1991} --- it reverses a contiguous run of the
placement sequence --- not a geometric reflection. We never mirror panels: a
reflected piece has a reversed grain line and is not interchangeable with the
original on directional or single-faced fabric. Rotations are limited to
$\mathcal{O}_i \subseteq \{0^\circ, 180^\circ\}$ for the same reason.
\paragraph*{Split Mutations.} A panel is subdivided into two fragments stitched
back in the finished garment, allowing smaller pieces to fill gaps or reduce
wasted space. An example split is shown in Fig. \ref{fig:front-split}. Cuts must
respect construction constraints, such as not truncating darts and keeping skirt
cuts parallel to the hemline normal; \cref{app:dart-splits} gives the dart case
in detail. For polygon $P$, a vertical cut line at $x_0 \in [x_{\min}(P),\,
x_{\max}(P)]$ intersects $\partial P$ in candidate interior segments $[q_{2k-1},
q_{2k}]$. The most area-balanced cut is selected: \[ k^\star = \arg\min_{k}
\left| \operatorname{area}(P_k^{(L)}) - \operatorname{area}(P_k^{(R)}) \right|,
\] yielding $P^{(1)} = P_{k^\star}^{(L)}$ and $P^{(2)} = P_{k^\star}^{(R)}$. In
the parametric pipeline the cut point is placed at a proportion $p$ of the arc
length along the panel's waist edges (\cref{app:dart-splits}), with $p$ sampled
uniformly from $[0.3, 0.7]$ in all experiments (\cref{app:config}). A sub-panel
is never itself a candidate for further splitting. Splits are not free: measured
over the 98 benchmark patterns, splitting a panel adds a median of
$48.5$\,cm$^2$ of fabric (mean $68.7$, IQR $21.1$--$85.9$, $n = 1087$), the seam
allowance along the new cut edge on each sub-panel. The cost scales with the
length of the cut, so the largest values come from full-circle skirt panels. A
qualitative illustration of the resulting length--utilisation trade-off is
provided in \cref{app:operators-splits}). Panel-specific construction
constraints are handled by overriding the cut-point selection for each garment
class; we demonstrate this for pant back panels as a proof of concept in
\cref{app:dart-splits}. \begin{figure}[h] \centering \setlength{\tabcolsep}{2pt}
\renewcommand{\arraystretch}{1.1} \begin{tabular}{@{}
>{\centering\arraybackslash}m{1.2em}@{\hspace{2pt}}
>{\centering\arraybackslash}m{0.44\linewidth}
>{\centering\arraybackslash}m{0.44\linewidth}@{}} & \small Original & \small
Split front \\[2pt] \rotatebox{90}{\small Flat pattern} &
\includegraphics[width=\linewidth, trim=0cm 0cm 0cm 0cm,
clip]{figures/split_orig_pattern.pdf} & \includegraphics[width=\linewidth,
trim=0cm 0cm 0cm 0cm, clip]{figures/split_new_pattern.pdf} \\[4pt]
\rotatebox{90}{\small 3D drape} & \includegraphics[width=\linewidth, trim=0cm
1.75cm 0cm 0cm, clip]{figures/split_orig_render} &
\includegraphics[width=\linewidth, trim=0cm 1.5cm 0cm 0cm,
clip]{figures/split_pattern_render.pdf}\\ \end{tabular} \caption{Splitting the
front bodice panels. A vertical style line through each waist-dart apex divides
every front half into a centre-front and a side panel (right), turning the waist
dart into a seam. Panels are colour-coded to their position on the body (cf.\
the 3D drape). The modification changes construction, not silhouette.}
\label{fig:front-split} \end{figure} \paragraph*{Design Parameter Mutations.} We
exploit the body/design parameter decoupling of \textit{GarmentCode}
(\cref{sec:problemdef}) to mutate panel geometry without altering garment fit: a
design parameter is sampled within a user-defined margin of its baseline value,
and all panels whose geometry depends on it are regenerated consistently,
ensuring no seam mismatches are introduced. We set this margin to $0.6$ in all
experiments (\cref{app:config}). Example design parameter mutations are shown in
Fig. \ref{fig:suns-sweep}. \begin{figure}[h] \centering
\setlength{\tabcolsep}{2pt} \renewcommand{\arraystretch}{1.1}
\begin{tabular}{@{} >{\centering\arraybackslash}m{1.2em}@{\hspace{2pt}}
>{\centering\arraybackslash}m{0.30\linewidth}
>{\centering\arraybackslash}m{0.30\linewidth}
>{\centering\arraybackslash}m{0.30\linewidth}@{}} & \small $0.25$ (low) & \small
$0.75$ (medium) & \small $1.52$ (high) \\[2pt] \rotatebox{90}{\small Flat
pattern} & \includegraphics[width=\linewidth]{figures/suns_pattern_025} &
\includegraphics[width=\linewidth]{figures/suns_pattern_075} &
\includegraphics[width=\linewidth]{figures/suns_pattern_152} \\[4pt]
\rotatebox{90}{\small 3D drape} &
\includegraphics[width=\linewidth]{figures/suns_render_025} &
\includegraphics[width=\linewidth]{figures/suns_render_075} &
\includegraphics[width=\linewidth]{figures/suns_render_152} \\ \end{tabular}
\caption{% Effect of a single design-parameter mutation. Increasing the skirt
flare parameter from $0.25$ to $0.75$ to $1.52$, with all other parameters held
fixed, widens the flat skirt panel from a shallow arc toward a full circle (top)
and produces a correspondingly fuller drape on the body (bottom).}
\label{fig:suns-sweep} \end{figure} \subsection{Evolutionary Loop}
\label{sec:evolutionary-loop} \paragraph*{Initialization.} Panels are shuffled
and assigned random rotations; each individual inherits the original design
parameters; fitness is evaluated immediately. \paragraph*{Evolution phases.}
Each generation combines elites (carried over unchanged), CSX offspring
(produced from pairs of elites), mutants (elite clones perturbed by the
operators of \cref{sec:mutation}), and randomly generated individuals for
diversity. Population weights are given in \cref{app:config}. \label{ch:results}
% Tighten float spacing a bit to save space without cutting content. % (These
defaults are quite generous in egpubl/LLNCS-style layouts.)
\setlength{\textfloatsep}{12pt plus 2pt minus 2pt} \setlength{\floatsep}{10pt
plus 2pt minus 2pt} \setlength{\intextsep}{10pt plus 2pt minus 2pt}
\setlength{\dbltextfloatsep}{12pt plus 2pt minus 2pt}
\setlength{\dblfloatsep}{10pt plus 2pt minus 2pt} % (Caption skip lengths are
class-dependent; avoid overriding them here.) \section{Evaluation} We begin by
examining the choice of objective, using a correlation analysis to motivate the
combined objective $\Phi$ (\cref{paragraph:correlation-analysis}), and
quantifying the contribution of each mutation operator
(\cref{sec:effectiveness-mutation}). We then compare the full Genetic Algorithm
against Naive Evolution and several baselines (\cref{tab:ga-vs-ne}), and ablate
the two proposed operators to confirm both are necessary (\cref{tab:ablation}).
Finally, we report results on the standard ESICUP garment instances (details in
the supplementary material). All experiments are run on 98 patterns from
GarmentCodeData and 7 ESICUP garment instances, repeated 5 times per pattern and
averaged across runs. We report the metrics defined in \cref{subsec:fitness}.
\paragraph*{Runtime.} A single run takes a median of 9 minutes (M3 MacBook Pro,
8 GB), with most runs between 3 and 45 minutes. Runtime is driven by panel count
rather than generation count: small patterns (\textasciitilde 4 panels) finish
in a couple of minutes, while 20-panel patterns take on the order of 45 minutes.
This translates to roughly 30\,s per generation for a population of 100, i.e.
\textasciitilde 0.3\,s per candidate layout, including NFP decode and fitness
evaluation. \subsection{Performance Analysis} \subsubsection{Choice of
Objective} \label{paragraph:correlation-analysis} \cref{fig:correlations} shows
the pairwise correlation matrix of all available metrics, evaluated on our
chosen experimental setup, which optimizes the combined objective $\Phi$.
Area-based objectives are strongly correlated with each other, as are
utilization objectives. Notably, $\eta_{\mathcal{B}}$ and $F$ are only weakly
correlated in our generalized setting, where piece geometries may change under
constraints unlike in standard strip packing. This confirms the need for a
combined objective $\Phi = \eta_{\mathcal{B}} + (L_{\max} - F)/L_{\max}$, which
shows moderate-to-strong correlation with all other objectives.
$\eta_{\mathcal{H}}$ and $\eta_{\mathcal{B}}$ are strongly correlated,
suggesting utilization is a robust indicator regardless of hull definition. This
confirms our choice of the bounding-box-based objective over the concave-hull
one (\cref{sec:method}) and allows us to save on the computational cost of
concave-hull evaluation. \begin{figure}[h] \centering
\includesvg[width=0.9\linewidth]{figures/metrics_correlation_d65f4688.svg}
\vspace{-1.5em} \caption{Correlation matrix of objective functions.}
\vspace{-1.5em} \label{fig:correlations} \end{figure}
\subsubsection{Effectiveness of Mutation Types}
\label{sec:effectiveness-mutation} We assess mutation effectiveness via the
improvement rate (fraction of mutants outperforming their elite parent) and the
frequency-weighted gain per run (\crefrange{fig:mut_rates}{fig:mut_gain}) across
the NE runs with all mutation types enabled. Although swap and inversion yield
the largest per-success gains, their low success rates (under 5\%) make their
overall contribution small. By contrast, our proposed design parameter and split
mutations achieve the highest success rates (12.3\% and 16.8\%) and contribute
most to total progress despite smaller individual gains. Per-type temporal
mutation analysis is given in \cref{fig:temporal}. % \begin{figure*}[t] %
\centering % \includegraphics[width=\linewidth]{figures/Figure4_top_row.png} %
\caption{Mutation effectiveness (I): improvement rate per mutation type % (left)
and mean fitness impact across all mutants (right). Split and % design parameter
mutations succeed most often; swap has the most negative % average impact.} %
\label{fig:mut_rates} % \end{figure*} \begin{figure}[h] \centering
\adjincludegraphics[trim={0 0 {.5\width} 0}, clip,
width=\linewidth]{figures/Figure4_top_row.png}\\[6pt]
\adjincludegraphics[trim={{.5\width} 0 0 0}, clip,
width=\linewidth]{figures/Figure4_top_row.png} \caption{Mutation effectiveness
(I): improvement rate per mutation type (top) and mean fitness impact across all
mutants (bottom). Split and design parameter mutations succeed most often; swap
has the most negative average impact.} \label{fig:mut_rates} \end{figure} %
\begin{figure*}[t] % \centering %
\includegraphics[width=\linewidth]{figures/Figure4_bottom_row.png} %
\caption{Mutation effectiveness (II): mean fitness gain conditional on % success
(left) and frequency-weighted gain per run (right). Despite % smaller
per-success gains, design parameter and split mutations dominate % total
progress due to their higher success rates.} % \label{fig:mut_gain} %
\end{figure*} \begin{figure}[h] \centering \adjincludegraphics[trim={0 0
{.5\width} 0}, clip, width=\linewidth]{figures/Figure4_bottom_row.png}\\[6pt]
\adjincludegraphics[trim={{.5\width} 0 0 0}, clip,
width=\linewidth]{figures/Figure4_bottom_row.png} \caption{Mutation
effectiveness (II): mean fitness gain conditional on success (top) and
frequency-weighted gain per run (bottom). Despite smaller per-success gains,
design parameter and split mutations dominate total progress due to their higher
success rates.} \label{fig:mut_gain} \end{figure} \subsection{Genetic Algorithm
vs.\ Naive Evolution} \cref{tab:ga-vs-ne} compares both crossover modes of the
GA (sticky, lexicographic) against NE with all mutations enabled, NE without
rotations, 2-Exchange (2E), and Random Search (RS). Qualitative case studies on
the behavior of rotation mutations (and when their removal becomes
disqualifying) are provided in \cref{app:operators-rotations}). Each generation
in the GA consists of mutants produced by a single elite parent undergoing a
mutation as well as offspring produced by two elite parents, whose genes are
recombined through the crossover algorithm. NE, in contrast, does not produce
offspring through crossover; all children of elite parents are mutants generated
by a single parent. The two GA crossover modes perform near-identically; sticky
achieves slightly higher $\eta_{\mathcal{H}}$ and lexicographic slightly shorter
solutions. NE outperforms both GA variants on most metrics, particularly
solution length (137.27\,cm vs.\ 140-142\,cm) and $\eta_{\mathcal{B}}$,
suggesting that crossover does not consistently yield stronger offspring than
mutation alone, likely due to the geometric consistency constraints imposed
during crossover. This suggests that crossovers are redundant for the
optimization process. % Both evolutionary methods substantially outperform the
baselines. % Random Search performs worst overall, confirming that the search
space is too large for uninformed sampling. Our implementation of the 2E
algorithm does not consider rotations; for a fair comparison, we also report NE
performance with rotations disabled (i.e.\ $\mathcal{O}_i = \{0^\circ\}$). % 2E
outperforms RS through structured local search, but NE without rotations still %
markedly exceeds 2E across nearly all metrics, demonstrating that gains stem
from % effective evolutionary search rather than rotation flexibility alone. %
2E achieves the lowest $\mathrm{Area}(\mathcal{H})$, but since
$\mathrm{Area}(\mathcal{H})$ correlates only moderately with % $\Phi$ ($r =
0.46$), this does not translate to competitive overall % performance. Both
evolutionary methods substantially outperform the baselines. The two baselines
are not cleanly ordered: 2-Exchange achieves better efficiencies and smaller
areas than Random Search, but Random Search attains a lower F (152.69 vs.
164.27) and marginally higher $\Phi$, suggesting that structured local search
improves the secondary metrics while remaining prone to poor local optima on the
primary objective. Both baselines are dominated by NE on all six metrics. %
\begin{table*}[t] % \centering % \small % \caption{Comparison of various
optimization methods. Units for $F$ and Area are cm and cm$^2$ respectively.
Best values per metric are highlighted in bold.} % \label{tab:ga-vs-ne} %
\begin{tabularx}{\textwidth}{l YYYYYY} % \toprule % Method & $F \downarrow$ &
$\eta_{\mathcal{B}} \uparrow$ & $\Phi \uparrow$ & $\eta_{\mathcal{H}} \uparrow$
& $\mathrm{Area}(\mathcal{B}) \downarrow$ & $\mathrm{Area}(\mathcal{H})
\downarrow$ \\ % \midrule % GA (sticky) & 141.43 & 80.34 & 1.6266 & 84.37 &
16,439.38 & 15,564.54 \\ % GA (lexicographic) & 140.33 & 80.24 & 1.6270 & 84.33
& 16,439.49 & 15,557.39 \\ % NE (full) & \textbf{137.27} & \textbf{80.48} &
\textbf{1.6332} & \textbf{84.39} & \textbf{16,179.36} & 15,336.92 \\ % % NE
(--rotations) & 138.99 & 79.95 & 1.6258 & 83.82 & 16,298.22 & \textbf{15,317.25}
\\ % 2-Exchange & 164.27 & 77.17 & 1.5664 & 82.59 & 17,421.20 & 16,191.26 \\ % %
2-Exchange (-rotations) & 166.62 & 74.23 & 1.5340 & 80.06 & 18,187.56 &
16,724.14 \\ % Random Search & 152.69 & 76.32 & 1.5723 & 82.05 & 17,680.39 &
16,307.38 \\ % \bottomrule % \end{tabularx} % \end{table*} %
\newcolumntype{T}{>{\centering\arraybackslash\hsize=1.25\hsize}X}
\newcolumntype{L}{>{\centering\arraybackslash\hsize=.85\hsize}X}
\newcolumntype{W}{>{\centering\arraybackslash\hsize=1.3\hsize}X}
\begin{table}[h] \centering \small \caption{Comparison of various optimization
methods. Units for $F$ and Area are cm and cm$^2$ respectively. Best values per
metric are highlighted in bold.} \label{tab:ga-vs-ne}
\begin{tabularx}{\linewidth}{l L L L L W W} \toprule Method & $F \downarrow$ &
$\eta_{\mathcal{B}} \uparrow$ & $\Phi \uparrow$ & $\eta_{\mathcal{H}} \uparrow$
& $\mathrm{Area}(\mathcal{B}) \downarrow$ & $\mathrm{Area}(\mathcal{H})
\downarrow$ \\ \midrule GA (sticky) & 141.43 & 80.34 & 1.6266 & 84.37 & 16439.4
& 15564.5 \\ GA (lex.) & 140.33 & 80.24 & 1.6270 & 84.33 & 16439.5 & 15557.4 \\
NE (full) & \textbf{137.27} & \textbf{80.48} & \textbf{1.6332} & \textbf{84.39}
& \textbf{16179.4} & \textbf{15336.9} \\ % NE (--rotations) & 138.99 & 79.95 &
1.6258 & 83.82 & 16,298.22 & \textbf{15,317.25} \\ 2-Exchange & 164.27 & 77.17 &
1.5664 & 82.59 & 17421.2 & 16191.3 \\ % 2-Exchange (-rotations) & 166.62 & 74.23
& 1.5340 & 80.06 & 18,187.56 & 16,724.14 \\ Random Search & 152.69 & 76.32 &
1.5723 & 82.05 & 17680.4 & 16307.4 \\ \bottomrule \end{tabularx} \end{table}
\subsection{Ablation Study} \cref{tab:ablation} shows the effect of disabling
the two proposed operators — splits and design parameter mutations —
individually and in combination within NE. % \begin{table*}[t] % \centering %
\small % \caption{Ablation study comparing NE configurations. Units for $F$ and
Area are cm and cm$^2$ respectively. Best values per metric are highlighted in
bold. $^{\dagger}$Area$(\mathcal{B})$ and Area$(\mathcal{H})$ are not directly
comparable across split configurations as we increase the total area by the seam
allowance with each split.} % \label{tab:ablation} %
\begin{tabularx}{\textwidth}{l YYYYYY} % \toprule % Method & $F \downarrow$ &
$\eta_{\mathcal{B}} \uparrow$ & $\Phi \uparrow$ & $\eta_{\mathcal{H}} \uparrow$
& $\mathrm{Area}(\mathcal{B}) \downarrow $ & $\mathrm{Area}(\mathcal{H})
\downarrow $ \\ % \midrule % NE (--splits, --params) & 149.62 & 78.15 & 1.5945 &
83.22 & 17,172.78 & 16,036.02 \\ % NE (--splits) & 138.33 & 80.09 & 1.6280 &
84.36 & \textbf{16,081.61} & \textbf{15,149.85} \\ % NE (--params) & 146.96 &
79.53 & 1.6116 & 83.59 & 17,024.97 & 16,096.90 \\ % NE (--rotations) & 138.99 &
79.95 & 1.6258 & 83.82 & 16,298.22 & 15,317.25 \\ % NE (full) & \textbf{137.27}
& \textbf{80.48} & \textbf{1.6332} & \textbf{84.39} & 16,179.36 & 15,336.92 \\ %
\bottomrule % \end{tabularx} % \end{table*} % \begin{table}[t] % \centering %
\small % \caption{Ablation study comparing NE configurations. Units for $F$ and
Area are cm and cm$^2$ respectively. Best values per metric are highlighted in
bold. $^{\dagger}$Area$(\mathcal{B})$ and Area$(\mathcal{H})$ are not directly
comparable across split configurations as we increase the total area by the seam
allowance with each split.} % \label{tab:ablation} %
\begin{tabularx}{\linewidth}{l YYYYYY} % \toprule % Method & $F \downarrow$ &
$\eta_{\mathcal{B}} \uparrow$ & $\Phi \uparrow$ & $\eta_{\mathcal{H}} \uparrow$
& $\mathrm{Area}(\mathcal{B}) \downarrow $ & $\mathrm{Area}(\mathcal{H})
\downarrow $ \\ % \midrule % NE (--s, --p) & 149.62 & 78.15 & 1.5945 & 83.22 &
17,172.78 & 16,036.02 \\ % NE (--s) & 138.33 & 80.09 & 1.6280 & 84.36 &
\textbf{16,081.61} & \textbf{15,149.85} \\ % NE (--p) & 146.96 & 79.53 & 1.6116
& 83.59 & 17,024.97 & 16,096.90 \\ % NE (--r) & 138.99 & 79.95 & 1.6258 & 83.82
& 16,298.22 & 15,317.25 \\ % NE (full) & \textbf{137.27} & \textbf{80.48} &
\textbf{1.6332} & \textbf{84.39} & 16,179.36 & 15,336.92 \\ % \bottomrule %
\end{tabularx} % \end{table} \begin{table}[h] \centering \small
\caption{Ablation study comparing NE configurations. Units for $F$ and Area are
cm and cm$^2$ respectively. Best values per metric are highlighted in bold.
Area$(\mathcal{B})$ and Area$(\mathcal{H})$ are not directly comparable across
split configurations as we increase the total area by the seam allowance with
each split.} \label{tab:ablation} \begin{tabularx}{\linewidth}{l L L L L W W}
\toprule Method & $F \downarrow$ & $\eta_{\mathcal{B}} \uparrow$ & $\Phi
\uparrow$ & $\eta_{\mathcal{H}} \uparrow$ & $\mathrm{Area}(\mathcal{B})
\downarrow $ & $\mathrm{Area}(\mathcal{H}) \downarrow $ \\ \midrule NE (--s,
--p) & 149.62 & 78.15 & 1.5945 & 83.22 & 17172.8 & 16036.0 \\ NE (--splits) &
138.33 & 80.09 & 1.6280 & 84.36 & \textbf{16081.6} & \textbf{15149.9} \\ NE
(--params) & 146.96 & 79.53 & 1.6116 & 83.59 & 17025.0 & 16096.9 \\ NE
(--rotations) & 138.99 & 79.95 & 1.6258 & 83.82 & 16298.2 & 15317.3 \\ NE (full)
& \textbf{137.27} & \textbf{80.48} & \textbf{1.6332} & \textbf{84.39} & 16179.4
& 15336.9 \\ \bottomrule \end{tabularx} \end{table} The full NE configuration
achieves the best performance on $F$, $\eta_\mathcal{B}$, $\Phi$, and
$\eta_\mathcal{H}$, and disabling either operator degrades all four, though
their contributions are asymmetric: design parameter mutations account for
$9.69$\,cm of strip length against $1.06$\,cm for splits. Splits nonetheless add
a further $2.66$\,cm when parameter mutations are unavailable ($149.62
\rightarrow 146.96$\,cm). At the $140$\,cm width used here, splits save an
average of $148.4$\,cm$^2$ of fabric per pattern while adding an average of
$106$\,cm$^2$ of seam allowance across new cut edges. \subsection{Evaluation on
ESICUP} For completeness, we evaluate on the 7 ESICUP garment instances (Albano,
Dagli, Mao, Marques, SHIRTS, SWIM, TROUSERS); results and discussion are given
in the supplementary material. \subsection{Qualitative Results}
\Cref{fig:example2} shows how a representative layout evolves across generations
(stacked top to bottom, early to final); a second example is given in
\cref{fig:example_evolutionary_progress_2} in \cref{app:qualitative}. Several
qualitative trends are visible. First, the used region (dashed) contracts
steadily as the strip length $F$ shrinks: large panels settle into anchoring
positions while smaller pieces and split fragments migrate into the concave
voids between them, progressively eliminating the interior gaps that dominate
the early layouts. Second, the design-parameter mutation is plainly active ---
in \cref{fig:example2}, the heavily flared, semicircular skirt panels of the
initial generations are reshaped into narrower panels that pack far more
tightly, all while preserving garment fit. Together these illustrate the
mechanisms behind the quantitative gains reported above: the final layouts reach
$\Phi = 1.53$ ($F = 161.43$\,cm, $\eta_{\mathcal{B}} = 72.79\%$) and $\Phi =
1.56$ ($F = 134.78$\,cm, $\eta_{\mathcal{B}} = 73.22\%$) respectively. %
\begin{figure}[t] % \centering %
\stackpanels{figures/Figure4_bottom_row.png}{2}{2}{1,2,3,4} % \caption{...} %
\end{figure} % \begin{figure}[t] % \centering %
\includesvg[width=\linewidth]{figures/evolutionprogress2.svg} % (if this
triggers 'Dimension too large', re-export/crop the PDF) % \caption{A layout
where $\Phi$ improves by shortening the strip rather than by raising utilization
(row-major, early to final). From the first generation to the last, $F$ falls
from $446.40$\,cm to $134.78$\,cm while $\eta_{\mathcal{B}}$ \emph{falls} from
$79.61\%$ to $73.22\%$: the shorter layout leaves proportionally more empty area
inside its bounding box, but the $311.62$\,cm reduction in $F$ contributes
$+0.39$ to $\Phi$ against only $-0.06$ lost to fill rate. The large panels are
downscaled by design-parameter mutations in the later generations. Markings as
in \cref{fig:example2}.} % \label{fig:example_evolutionary_progress_2} %
\end{figure} \section{Conclusion} We introduced \emph{domain-aware nesting}, a
generalisation of 2D irregular nesting in which panel geometry is an
optimisation variable rather than a fixed input. Concretely, we proposed two
garment-aware mutation operators — a \emph{split mutation} that introduces
stitchable seams under construction constraints and a \emph{design-parameter
mutation} that regenerates geometry within a fit-preserving margin via
GarmentCode that extend our evolutionary optimization algorithm. We further
introduced a policy-based objective generalising the classical strip-packing
criterion, and proposed GarmentCodeData~\cite{korosteleva2024} as a new
large-scale nesting benchmark. \begin{figure}[H] \centering % Use the PDF
generated by \includesvg (cropped correctly); the standalone
figures/evolutionprogress.pdf has an oversized page box. %
\stackpanels{figures/evolutionprogress.pdf}{3}{2}{1,2,3,4,5,6}
\includegraphics[width=0.7\linewidth]{figures/evolutionprogress_vert.pdf}
\caption{Design-parameter mutations in action. The flared, semicircular skirt
panels of the first generations are reshaped into narrower panels that pack more
tightly, while garment fit is preserved throughout. The black dashed line
denotes the bounding box of the packed shapes; the blue dashed line marks where
the $8$\,m fabric is truncated for display, as the region beyond the packed
shapes is empty. Each panel reports the solution length $F$, the bounding-box
fill rate $\eta_{\mathcal{B}}$, and the combined fitness $\Phi$ (fill rate plus
normalized solution length).} \label{fig:example2} \end{figure} Experiments
confirm that both proposed operators are necessary and mutually complementary,
together they improve fill rate by 2.33 percentage points and reduce solution
length by 12.35 cm (8.25\%), and raise the combined objective $\Phi$ by 2.43\%
over the permutation-only baseline. Metric correlation analysis validates the
need for a combined objective in the shape-modifiable setting. The algorithm
exhibits graceful robustness: when rotations are withheld, design-parameter
mutations compensate geometrically, recovering efficiency
(\cref{app:operators-rotations}). \paragraph*{Limitations and future work.}
Semantic mutations require GarmentCode-authored patterns; supporting arbitrary
inputs would require lifting them into a parametric representation. CSX does not
outperform mutation-only search, suggesting its consistency constraints are
overly conservative and that more adaptive recombination warrants investigation.
Further improvements — smarter initialization, compaction post-processing, and
adaptive mutation weighting — remain as future work. The shape-modifiable
paradigm also transfers naturally to additive manufacturing and flat-pack
design, where semantically guided splits and parameter tuning could similarly
expand the packing search space under domain constraints.
%------------------------------------------------------------------------- %
Ensure all floats (figures/tables) appear before the references. %\FloatBarrier
%\clearpage \bibliographystyle{eg-alpha-doi} \bibliography{bibliography}
\end{document}

